Conic optimization with spectral functions on Euclidean Jordan algebras

Spectral functions on Euclidean Jordan algebras arise frequently in convex models. Despite the success of primal-dual conic interior point solvers, there has been little work on enabling direct support for spectral cones, i.e. proper nonsymmetric cones defined from epigraphs and perspectives of spectral functions. We propose simple logarithmically homogeneous barriers for spectral cones and we derive efficient, numerically stable procedures for evaluating barrier oracles such as inverse Hessian operators. For two useful classes of spectral cones - the root-determinant cones and the matrix monotone derivative cones - we show that the barriers are self-concordant, with nearly optimal parameters. We implement these cones and oracles in our open source solver Hypatia, and we write simple, natural formulations for four applied problems. Our computational benchmarks demonstrate that Hypatia often solves the natural formulations more efficiently than advanced solvers such as MOSEK 9 solve equivalent extended formulations written using only the cones these solvers support.

==> csvs/centralpolymat_plot_NegEntropySSFConj_1.csv <==
k,nat_Hypatia,ext_Hypatia,ext_Mosek
15,0.1671659946,18.76340294,1.209051132
25,0.677282095,456.6179359,10.46700215
50,6.275761127,,354.8927181
75,28.87617898,,
100,93.30601692,,
125,213.806499,,
150,495.654475,,
175,1051.105826,,
200,1843.696216,,


==> csvs/centralpolymat_plot_NegEntropySSFConj_4.csv <==
k,nat_Hypatia,ext_Hypatia,ext_Mosek
2,0.08720207214,7.424685955,0.4671859741
3,1.391613007,,32.71474695
4,20.13016891,,1765.448263
5,213.1679699,,
6,,,


==> csvs/centralpolymat_plot_NegEntropySSF_1.csv <==
k,nat_Hypatia,ext_Hypatia,ext_Mosek
15,0.1244859695,8.485501051,0.5349068642
25,0.5264680386,242.6990619,6.295578957
50,5.548432112,,211.963131
75,23.47426391,,
100,80.54976487,,
125,191.0409749,,
150,495.9095778,,
175,960.7791531,,
200,,,


==> csvs/centralpolymat_plot_NegEntropySSF_4.csv <==
k,nat_Hypatia,ext_Hypatia,ext_Mosek
2,0.07720518112,4.50256896,0.3822009563
3,0.9904022217,,27.93246889
4,15.440938,,1661.328631
5,160.18204,,
6,,,


==> csvs/centralpolymat_plot_Power12SSFConj_1.csv <==
k,nat_Hypatia,ext_Hypatia,ext_Mosek
15,0.1698260307,17.73890519,0.9478759766
25,0.6508131027,504.2222171,8.943026066
50,5.918145895,,263.8727632
75,28.82607102,,
100,85.63622189,,
125,203.7499661,,
150,508.3190262,,
175,1141.973018,,
200,,,


==> csvs/centralpolymat_plot_Power12SSFConj_4.csv <==
k,nat_Hypatia,ext_Hypatia,ext_Mosek
2,0.09947681427,11.64799786,0.7702980042
3,1.971627951,,45.11244798
4,31.83169699,,1819.966259
5,319.8774121,,
6,,,


==> csvs/centralpolymat_plot_Power12SSF_1.csv <==
k,nat_Hypatia,ext_Hypatia,ext_Mosek
15,0.1396389008,15.85522985,0.7592749596
25,0.7043449879,349.6784382,8.358809948
50,7.106150866,,267.0919349
75,39.03577805,,
100,128.4418578,,
125,268.581234,,
150,747.9401081,,
175,1614.918915,,
200,,,


==> csvs/centralpolymat_plot_Power12SSF_4.csv <==
k,nat_Hypatia,ext_Hypatia,ext_Mosek
2,0.07751893997,8.631415844,0.4437010288
3,1.499643087,,30.67449403
4,25.57373691,,1830.890692
5,269.3151131,,
6,,,


==> csvs/classicalquantum_plot.csv <==
d,nat_Hypatia,ext_Hypatia,ext_Mosek
10,0.04065513611,2.613089085,0.5189788342
20,0.1080780029,687.557663,13.67678595
30,0.1832151413,,179.240535
40,0.4236609936,,752.8348141
50,0.5786430836,,
75,1.789458036,,
100,3.657790184,,
150,12.77795911,,
200,29.63449883,,
250,56.512609,,
300,110.710526,,
350,167.2269759,,
400,279.8517551,,
450,419.6933379,,
500,532.568825,,
550,740.2215919,,
600,1104.819499,,
650,1463.479824,,
700,1748.046065,,
750,,,


==> csvs/experimentdesign_plot_NegLogSSF.csv <==
d,nat_Hypatia,natlog_Hypatia,ext_Hypatia,ext_Mosek
25,0.1788601875,0.03449106216,0.2075409889,0.699862957
50,0.5407068729,0.2491929531,2.365574837,9.025815964
75,1.314939976,0.328332901,12.65998292,54.35565805
100,1.709311008,0.8299870491,40.00858617,201.1828551
150,5.433100939,2.050207138,318.635747,1304.972981
200,10.04143,5.131603003,1199.142456,
300,48.95350814,24.72813702,,
400,120.455338,61.37171602,,
500,296.5317621,128.843107,,
600,581.8591049,232.9563959,,
700,901.901238,435.266619,,
800,1528.339013,835.792506,,
900,,1330.689281,,


==> csvs/experimentdesign_plot_NegPower01SSF.csv <==
d,nat_Hypatia,natlog_Hypatia,ext_Hypatia,ext_Mosek
25,0.170055151,,157.9611669,3.440830946
50,0.5604090691,,,225.4133871
75,1.502104998,,,
100,2.120592117,,,
150,6.330029011,,,
200,12.74366999,,,
300,45.28066611,,,
400,119.1200478,,,
500,211.8964829,,,
600,419.7652321,,,
700,697.449224,,,
800,971.663394,,,
900,1541.197835,,,


==> csvs/experimentdesign_plot_NegRtdet.csv <==
d,nat_Hypatia,natlog_Hypatia,ext_Hypatia,ext_Mosek
25,0.04109811783,,0.246035099,0.7338528633
50,0.2229549885,,2.670181036,8.869214058
75,0.3058328629,,13.41191411,49.32032585
100,0.5968239307,,50.65640116,189.9265971
150,1.568628073,,357.270637,
200,,,1596.008797,
300,16.15268993,,,
400,37.30867982,,,
500,95.06553411,,,
600,159.1491399,,,
700,232.8485122,,,
800,416.8910141,,,
900,553.969269,,,


==> csvs/experimentdesign_plot_NegSqrtSSFConj.csv <==
d,nat_Hypatia,natlog_Hypatia,ext_Hypatia,ext_Mosek
25,0.2286300659,,0.2268221378,
50,0.611923933,,2.374464035,7.837529898
75,1.718435049,,12.01680303,45.63347483
100,3.336431026,,47.25896311,162.269901
150,9.04162097,,382.4971151,1169.947448
200,21.09235191,,1601.023032,
300,88.53841019,,,
400,233.0059559,,,
500,478.576756,,,
600,916.197648,,,
700,1526.990726,,,
800,,,,


==> csvs/invhess_expdesign.csv <==
d,t1,v1,t2,v2,fact
2,2.5381e-5,6.499792511292214e-12,5.162e-5,0.00010003531454897905,Ch
5,8.206e-5,1.0600813364774644e-8,0.000347382,0.39516561263012695,Ch
10,6.963e-5,2.4501881182556822e-11,0.001000386,0.00029484626401750537,Ch
20,0.000181641,9.69389556964317e-8,0.010851804,0.6243455711965034,BK
50,0.000634434,1.0235959743296524e-7,0.189784133,1.7510760399574923,BK
100,0.002127633,3.414307415774557e-9,1.665649897,0.4891608187217599,Ch
200,0.007883545,1.8232842329982799e-9,44.683431992,1.744087952125978,BK



==> csvs/invhess_nonparam.csv <==
d,t1,v1,t2,v2,fact
3,1.4e-5,6.783749840959842e-11,1.117e-5,0.0003015730105301135,Ch
10,1.558e-5,1.1771927515025933e-10,2.33e-5,0.00035503853643321356,Ch
30,1.403e-5,3.2449282075185494e-10,8.226e-5,0.001341304058557629,Ch
100,1.936e-5,4.441492353772832e-10,0.001605619,0.029752220532277267,Ch
300,2.067e-5,1.0137281770067073e-9,0.009205949,0.10881629568643346,Ch
1000,3.867e-5,7.500605382787202e-9,0.093341175,0.9902423403105876,Ch
3000,9.0741e-5,1.0123409179216445e-10,0.817762586,1.1857973195509166,BK
10000,0.000125721,1.8233440843295628e-10,7.37015317,0.9432564674705712,Ch



==> csvs/nonparametricdistr_plot_NegEntropySSF.csv <==
d,nat_Hypatia,vecext_Hypatia,vecext_Mosek,vecext_ECOS
500,0.04409193993,0.3233771324,0.1143860817,0.287681129
1000,0.1765120029,1.733827114,0.4646010399,15.47905704
2500,1.611471176,27.26628709,4.77867794,44.28269249
5000,11.38491106,67.28619099,22.85483217,361.4949674
10000,84.43685699,791.6295128,146.0184798,
15000,292.5817931,1052.838528,420.4887671,
20000,662.874238,,1003.429545,
25000,1332.135453,,1718.90294,
30000,,,,


==> csvs/nonparametricdistr_plot_NegLogSSF.csv <==
d,nat_Hypatia,vecext_Hypatia,vecext_Mosek,vecext_ECOS
500,0.05184102058,0.2736310959,0.07526516914,0.282058239
1000,0.1743299961,1.479621887,0.491300106,10.74858361
2500,1.633982897,11.30331612,3.535159826,88.10284337
5000,11.276649,153.2742751,22.191746,324.0795191
10000,85.04886699,678.4107718,133.655369,
15000,278.681149,,440.017791,
20000,670.458612,,1050.831433,
25000,1331.057671,,1811.636974,
30000,,,,


==> csvs/nonparametricdistr_plot_NegRtdet.csv <==
d,nat_Hypatia,vecext_Hypatia,vecext_Mosek,vecext_ECOS
500,0.02646207809,0.3038489819,,0.349061696
1000,0.1054439545,1.45450592,,6.416701033
2500,0.9454860687,13.39969397,,107.12869
5000,6.49914217,67.75339913,,895.4395676
10000,49.46723318,445.616935,,
15000,172.3722789,1215.884657,,
20000,403.59743,,,
25000,755.7938421,,,
30000,1252.474571,,,


==> csvs/nonparametricdistr_plot_NegSqrtSSF.csv <==
d,nat_Hypatia,vecext_Hypatia,vecext_Mosek,vecext_ECOS
500,0.05882120132,0.692399025,0.2094261646,0.163994162
1000,0.1899371147,3.742024899,0.8450758457,10.94921364
2500,1.412672997,31.92635918,14.09877181,160.5778621
5000,10.04119897,152.9530208,53.67876697,343.2232746
10000,70.25144291,1026.014729,478.1432302,2157.252185
15000,226.759104,,1965.960826,
20000,554.759841,,,
25000,1111.189959,,,
30000,,,,

